Constructing the canonical harmonic coordinates of Kerr metric to the fourth post-Minkowskian order

In this paper we construct the canonical harmonic coordinates of the Kerr metric within the multipolar post-Minkowskian (MPM) formalism to the fourth post-Minkowskian (4PM) order. Based on the well known Geroch--Hansen moments of Kerr metric and G\"ursel's theorem, we derive the exact canonical MPM moments $\mathrm{M}_L,\mathrm{S}_L$, which are free of any gauge moments. With these moments, we iteratively compute the gothic metric perturbation $h^{\mu\nu}_{\mathrm{can}}$ up to 4PM order and compute the 4PM canonical metric $g_{\mu\nu}^{\mathrm{can}}$. The resulting spatial and time components of these metrics are even functions of the spin parameter $a$ while the mixed components are odd. This parity property distinguishes the canonical coordinates from other harmonic coordinates. To contrast this minimal-gauge construction, we also extract the 1PM source moments of the Kerr metric in the Jiang--Lin coordinates. We find that the Jiang--Lin representation possesses non-vanishing gauge moments starting from the 1PM order, whereas in the canonical representation gauge moments vanish to all orders. This comparison highlights the canonical coordinates as the most gauge-pure representation of the Kerr metric in the MPM framework. The complete canonical metric for the Schwarzschild case is also computed to all PM orders. A recent independent construction by Damgaard et al. using momentum-space recursion yields 4PM equivalent results expressed as a power series in $a$, providing a cross-validation of our closed-form 4PM canonical metric. The coordinate transformation linking the canonical Kerr coordinates to previously known harmonic Kerr coordinates remains an open problem.

==> README.txt <==
Three supplementary MATHEMATICA Notebooks

Notebook 1: CalculationCanonical.nb:
1. calculate Lambdaharm(n) from given hcan(1) to hcan(n-1), using xAct package.
2. calculate the 4PM canonical metric g^{\alpha\beta},g_{\alpha\beta} from 4PM h^{\alpha\beta}_{can}.
3. check the expansion hcan=\sum n<L>/r^{\lambda-2}, Lambdaharm=\sum n<L>/r^{\lambda} has no zero denominator \lambda-l-3.
4. check the lower bound \lambda-l-3 up to 5PM.

Notebook 2: CalculationCurvature.nb:
1. check that our closed-form 4PM canonical metric is equivalent to the $a$ series in (D.19,D.20) of arxiv:2605.19948v1.
2. check the parity property of our canonical metric with respect to $a$.
3. calculate the Ricci tensor of the 4PM canonical metric.
4. calculate the Kretschmann scalar of the 4PM canonical metric.

Notebook 3: CalculationJiangLin.nb
1. check the given coordinate transformation from BL to JL.
2. calculate the inverse JL metric and hJL^{\alpha\beta}.
3. extract the 1PM gauge moments \mathrm{Z}_L^1.
